High Resolution Spectroscopy and High Contrast Imaging with the ELT : looking for O$_2$ in Proxima b

We research the requirements of High Contrast Imaging when combined with the cross correlation (CC) of high resolution spectra with known spectroscopic templates for detecting and characterising exoplanets in reflected light. We simulate applying the technique to a potentially habitable Proxima b-like planet and show that the O$_2$ A-band spectral feature could feasibly be detected on nearby rocky exoplanets using future instruments on the ELT . The technique is then more widely analysed showing that detections of planets and O$_2$ with signal to noise in the CC function (SNR$_{CC}$) > 3 can be obtained when the signal to noise of the simulated planet spectrum (SNR$_{spec}$) is from 0.25 to 1.2. We place constraints on the spectral resolution, instrument contrast, point spread function (PSF), exposure times and systematic error in stellar light subtraction for making such detections. We find that accurate stellar light subtraction (with 99.99% removal) and PSFs with high spatial resolutions are key to making detections. Lastly a further investigation suggests the ELT could potentially discover and characterise planets of all sizes around different spectral type stars, as well as detecting O$_2$ on Super-Earths with habitable zone orbits around nearby M stars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> responses.txt <==
We thank the referee for their comments and recognition of the importance of the issues highlighted by this work. We are very grateful for their help in improving the clarity of the paper and explanation of the assumptions made in the work. The amended manuscript is enclosed with the suggested changes made and highlighted in bold.


Comment: The extrapolation of planet detection for nearby AFGK stars appears based only on the luminosity change in the studied bandpass. However, the spectra of these stars are significantly different and it is the stellar spectral lines that are used to make the planet detection in the case of reflected light. Particularly, A and F stars can be fast rotators and have fewer spectral lines in their spectra than the M-dwarf used in the simulation. How does this change in the stellar spectrum qualitatively affect the conclusions of this paper? Furthermore, Section 4 concludes that Jupiters and Neptunes are also within reach of the technique studied in the paper, but this is based on the detection of O2 and it is not clear that this is appropriate or even present in the atmospheres of these planets. While it may be valid for detection-only i.e. perfect reflection, Figure 9 says this is both for detection and characterization, hence the O2 molecule needs justifying. It further assumes these planets are the same temperature as the Earth when using this spectrum, when they are actually in quite a different temperature regime. These issues need to be addressed and justified if the conclusions in Section 4 are to remain.

Response: We thank the referee for this comment, indeed there is clearly variation with spectral type and planet type. The fewer stellar spectral lines imply one would expect planet detection (grey reflection, no atmosphere) would be more difficult with the S/N_cc going with sqrt(N_lines) (Snellen 2015), thus a longer exposure time or different spectral range would be needed - we have now included this in the text. We thank the referee for identifying the potential for confusion in section 4 with respect to Jupiters/Neptunes. Indeed the quantitive conclusion is mainly with regard to planet detection (grey reflection of stellar lines) although it is plausible that other molecules (clearly not O_2 given the temperature regime etc. of such planets) could be detected and hence atmospheres characterised using the technique. Indeed it would be wrong to use the figures to draw definitive quantitive conclusions, and instead they are simply there to demonstrate the technique has power beyond looking for O_2 in Earth-sized exoplanets but is limited to the most nearby systems. We have now clarified the text to better communicate this in paragraphs 1,2 and 3 on page 7 and are grateful to the referee for highlighting this source of confusion.   

2) It is not clear that a telluric O2 transmission spectrum is an appropriate cross-correlation template for what is seen from the planet in reflected light. The manuscript says it follows ‘similar methods’ to Lovis et al. 2017, but this needs describing in much more detail. It should be clear that the double pass through the atmosphere in reflected light is accounted for (unlike the one pass in the transmission spectrum), as this can alter the ratios of the lines depths compared to the standard Earth transmittance spectrum. The cross-correlation will be sensitive to line depth ratios, and therefore may affect the final signal-to-noise. There should also be some commentary or justification on whether Earth is really a good model for the atmosphere expected on Proxima b, assuming such an atmosphere could have survived.

Response: We thank the referee for this comment regards the suitability of the O_2 cross correlation template. We too were initially concerned about this but given the lack of availability of a high resolution Earth-like geometric albedo in the literature decided it best to follow a similar approach to Lovis et. al in using a telluric transmission spectrum. Given that the line depths/geometric albedo will also vary with O_2 abundance, the P-T profile, albedo of the planet surface, clouds/hazes/aerosols there are many uncertainties in exactly what template ought to be used. As such the transmission spectrum used here should be taken as a first order guess for an oxygenated atmosphere and attempting to model an exact Earth-like geometric albedo may not be the most helpful template to consider given the much larger sources of uncertainty in exactly what template to use. We have updated the text to explicitly acknowledge this rather than a like-for-like Earth twin, see paragraph 2 section 2.1. Indeed such an atmosphere may not exist on Proxima b as pointed out in the literature, and even if oxygenated this could be the result of abiotic processes.  We now also briefly refer to such studies in the introduction (page 2, paragraph 2) but leave the full discussion of these issues to the existing body of literature given that they are beyond the scope of the current work. Clearly however the observation of an oxygenated atmosphere on a temperate zone, Earth sized exoplanet would be a fascinating observation and demand extensive follow up.

3) Concerning the dark band in Figure 3, panel b - the result appears to be entirely degenerate with RV suggesting that no certain detection could ever be made. This is explained as “…the CCF picks out the presence of many spectral lines here compared to the shot noise elsewhere…” but it is not clear why this happens. In principle, if the RV is incorrect to match the simulated planet, there should be little correlation here. Indeed, aside from the aliases in the autocorrelations shown in Figure 2, the CC values do go to zero at other RV values. However, in panel a of Figure 3, the CC never goes to zero. Why is this? If panel b is plotted as S/N rather than CC value, does the dark band get suppressed? Is it possible to show the 3-D cube cf. Figure 5 in Snellen et al. 2015 to see where the degeneracy persists?

Response: We thank the referee for this comment regards figure 3 and this source of confusion in the text. Indeed it is an issue that we had to carefully consider, hence we present the cross-section of the dark band in panel a, to show that there is not actually a degeneracy with RV. We have altered the text to better explain the presence of the dark band. Given that the cross correlation is the sliding dot product with RV, the absolute cross correlation presented here is sensitive to the continuum level at each spaxel. Given that the stellar signal has been perfectly subtracted, what remains away from the planet position is shot noise meaning the continuum level is around 0. However at the planet position there is the reflected stellar signal which has a significantly higher continuum meaning at these spaxels the baseline of the CCF is much higher (around 5.8e17 as seen in panel a) and does not go to zero. Effectively the dark band in (b) indicates that the planet spaxel is brighter than the surrounding spaxels and as shown in (a) the spectral lines are not well correlated at incorrect RVs. We have updated the text (see section 3.1 paragraph 2) to explain this in detail and are very grateful to the referee for identifying this confusion in the wording of the original manuscript. We chose not to perform the cross correlation over the 3D data cube given the computation time and that this part of our study was intended as a check of our methods such that we get a planet detection with S/N comparable to Snellen et al. 2015.    

4) Overall, there needs to be more explanation of why the various assumptions made in the paper are valid, ideally noting the size of the affect on the final signal-to-noise that such assumptions will have. Given the overlap with the study performed by Lovis et al. 2017, it should also be made clear how this manuscript differs or builds on that work and how their final conclusions compare.

Response: We have updated the text accordingly and thank the referee for identifying those assumptions that need more explanation. We note that whilst there is overlap with Lovis et al. 2017, it should be noted that their work concentrates on using ESPRESSO+SPHERE on VLT with much technical detail about specific instrument configurations and does not explore in a generalised fashion other PSFs, stellar contamination, spectral resolutions or other systems. Given that we focus on the ELT and different instruments our conclusions are not directly comparable in a quantitative sense, however are in good agreement that qualitatively the technique has the capability to discover O_2 on Proxima Cen b as well as to probe planets of various kinds.

Minor comments:

Abstract:
i) The abstract should note the key result from exploring the different instrument parameters i.e. that the PSF is a the dominating factor.

Response: We thank the referee for this suggestion and have added a sentence to the abstract summarising the key results from the instrument parameters.

ii) The sentence beginning “The technique is more widely…” is confusing to read as it uses ’S/N’ for the signal-to-noise of the CC (ratio of variances) and ‘SNR’ for the signal-to-noise of the planet spectrum itself. I recommend e.g. SNR_cc and SNR_spec or similar so it is clear what signal-to-noise is being considered. This should then be applied throughout the entire paper as it become confusing in later sections as well.

Response: We have amended this throughout the text for clarity and are grateful for this suggestion.

iv) It should also be made clear that the seemingly very low signal-to-noise values are the signal-to-noise of the planet spectrum in the simulated data, and not the overall signal-to-noise that includes the star. The signal-to-noise of the star in the simulated data would also be a useful metric if available.

Response: We have amended the text to make this clearer defining SNR_spec as the signal-to-noise ratio of the planet spectrum. Unfortunately the signal to noise ratio of the star is not available for the conducted simulations but thank the referee for this suggestion which we will consider in future. 

v) The abstract should note this study specifically focuses on reflected light.

Response: We have now included this in the text (see line 3 of the abstract) and are grateful to the referee for noting this omission.

Introduction:
i) “High Dispersion Spectroscopy” - is it being widely spread out that is key or being finely resolved in wavelength? Please use ‘resolution’ in place of ‘dispersion’ if the latter is the case.

Response:We thank the referee for noting the use of language here, we initially used dispersion given the previous literature on the subject but agree that resolution is the more appropriate terminology and have changed the title and text accordingly (section 1, paragraph 1).

ii) "giving strong detectable correlations…” - strong is a relative word here as the final CC is linked to the overall quality of the data. I recommend rewording this.

Response:Following the referees recommendation we have reworded this (section 1 paragraph 1) - thank you.

iii) The list of hot Jupiter molecules seen with high resolution spectroscopy should include the ionized molecules found by Hoeijmakers et al. 2018.

Response:We thank the referee for this suggestion, we have now included this reference to the recent discovery of atomic species (paragraph 1 section 1).

iv) “The technique has also been used in combination with integral field spectroscopy…” - please further cite Petit dit de la Roche (2018) and Wang et al. (2018) who also do this, and arguably Snellen et al. (2014) who demonstrated the basic method with a long-slit.

Response:We thank the referee for these further suggested citations, we have now included these recent results. We also agree that on reflection Snellen et al. 2014 ought to be cited given the similarity in the basic method (end of paragraph 1 section 1).

v) “Recently other studies explore looking for the O2 A- band in transmission for nearby transiting planets around M dwarfs (Rodler & Lopez-Morales 2014)…”  - please cite Snellen et al. (2013) who were the first to study this.

Response:We have added this citation and are grateful to the referee for pointing this out (section 1, start of paragraph 2).

vi) Please give a reference for “…the low occurrence rate of close-by transiting rocky planets…” e.g. Dressing & Charbonneau (2015).

Response:We thank the refee for this suggestion and have added the recommended citation (page 2 paragraph 1).

vii) “…either the reflected stellar spectrum (to detect a planet)…” - please note here the atmospheric scenario that you consider when you say planet detection only i.e. a perfectly reflecting sphere.

Response:We now note the atmospheric scenario (assuming grey reflection) at the end of paragraph 1, page 2 and thank the referee for this suggestion. 

viii) Note that the E-ELT is now officially called the ELT to better represent its international partners (see ESO press release).

Response:This is now updated throughout the text, we are grateful to the referee for this correction.

ix) Please give references for the resolutions of the ELT instruments HARMONI and HIRES.

Response:We thank the referee for this suggestion and now provide references for these instruments (see page 2, paragraph 3).

Methods:
i) “the rotation of the Earth was not included.” - please state how/if this would affect the final result if included?

Response: The rotation of the Earth could cause a doppler shift <0.5km/s and a slight broadening of the signal if not well corrected for in each frame of real exposures. However this effect is theoretically straightforward to correct real observations for and not significant for the spectral resolutions considered here R<150,000. WE thank the referee for suggesting we explain this in the text and now do so (see section 2, end of paragraph 1).

ii) This section should note the on-sky separation being considered.

Response: The updated manuscript now includes this (see section 2, paragraph 2).

iii) f_st in equation 3 is not defined, please update.

Response: We thank the referee for spotting this typo and we have now corrected it to f_s in equation 3.

iv) “…case of planet characterization, we cross correlate the simulated data with the O2 A-band spectral feature…” - is this convolved with the stellar spectrum that gets reflected too, or just the O2 A-band spectrum? If the latter, what is the effect of negating the stellar spectrum in this CC template? This is connected to major comment 2 above.

Response: For O_2 detection it is important to ensure the template only contains O_2 lines to convince oneself that the detection signal is solely due to the presence of O_2 spectral features in the simulated data. Negating the stellar spectrum may decrease the correlation significance slightly but including stellar lines could lead to overestimating any detection significance due to well correlated stellar spectral features that are likely present in the reflection spectrum irrespective of whether the planet atmosphere has O_2. We are grateful for the referee identifying this important point though in the method and as such have clarified it in the text (see section 2.2, paragraph 1).

v) “…variances of the detection peak…” - the word peak implies a singular value whereas I believe this refer to the full Gaussian-like feature surrounding the true peak value of the CC. Please reword.

Response: We thank the referee for this suggestion and have reworded it to "..variances of the Gaussian-like detection feature..." see section 2.2 start of paragraph 1.

vi) Why are the telluric features subtracted in CC space, rather than working with the spectra themselves? Is this the approach that would be used on the real data too?

Response: We thank the referee for raising this interesting question. Since the aim of the technique is to work with the isolated planet light and that the telluric and planet features are well separated in RV space we believe it is useful to see that indeed the planet features are detectable even with no telluric removal prior to cross correlation, this proves that one is indeed "seeing through the atmosphere" and that the correlation feature at the planet RV is not down to artefacts from removal of tellurics or telluric contamination. This approach only works though if the planet light is truly well isolated and the stellar spectra well subtracted as well as good separation in RV space between planetary and telluric features. As such the approach taken to be taken to real data is certainly still to be determined, though the two approaches ought to be roughly equivalent at least for the purposes of simulations. 

vii) “…significance/whether…” - please write this as a full sentence.

Response: We have now rewritten this sentence - see section 2.2, paragraph 3.

Simulations:
i) The FOV is cropped to 0.6”x0.6”, why is this? Does it match a particular ELT instrument configuration?

Response: We crop the field of view to avoid unnecessary computations of spaxels far from the planet and star. 60mas by 60mas is the same as that used in Snellen et al. 2015 which was the initial motivation for those precise numbers - they are ultimately motivated by the FoV needed for resolving habitable zone, nearby, M-dwarf planets.  We have amended the text to explain this (see section 3.1 paragraph 1) and thank the referee for this question.

ii) PSF_DL and N_0 are not defined in equation 4, please update.

Response: We thank the referee for spotting this omission and have updated the manuscript (see section 3.1 paragraph 1).

iii) Figure 1 caption “… giving a SNR = 0.55.” Please restate that this refers to the signal-to-noise of the planet spectrum.

Response: We now restate this for clarity in Figure 1 caption of the revised manuscript.

iv) Figure 2 caption “… models (green)…” - these are not the models i.e. the spectra, but the autocorrelations of the models, please update the wording.

Response: We thank the referee for identifying this potential source of confusion. We have now clarified the wording of the figure 2 caption to indicate that in green are the model CCFs based on the autocorrelation of the O_2 spectral template.

v) Figure 2 middle panel: The planet CC is just more than half of the telluric CC in the top panel. This seems quite large. Is the stellar spectrum still in here?

Response: Indeed this is large since only 0.1% of the stellar light remains as in this demonstration case, we assume I=10^-3 as stated in the caption i.e. the stellar light subtraction is accurate to 1 part in 1000.

vi) Figure 2 caption "...TCv = 101.5…” - typesetting missing, please update.

Response: We thank the referee for spotting this mistake and have amended the figure 2 caption in the revised manuscript.

vii) “…with a the clear…” - extra word needs deleting.

Response: We thank the referee for pointing out this typo and have deleted "the" in the revised manuscript.

viii) It would be help to mark the positions of the star and the planet on Figure 3 panel b.

Response: We are grateful for this suggestion and have now updated figure 3 marking the planet and star position as well as the planetary RV for clarity.

ix) The minimum range of exposure times (30-70 hours) seems large given that the variation stems only from the distribution of the shot noise. Being off by a factor of 2 in observing time needed with the ELT simply due to random chance is worrying. Is this really only due to the shot noise distribution? Or have I misinterpreted the meaning of this sentence?

Response: We thank the referee for pointing out this potential source of confusion. The variation is in some part due to the detection SNR_CC threshold here being a range from 3-5 however there is indeed still variation due to the randomly varying shot noise, we have updated the text to reflect this (section 3.2, paragraph 1). We can be confident that this is indeed the shot noise variation as that is the only thing that varies between simulations of the same exposure times which still give significantly varying detection SNR_CC values. Some regions of the spectra containing significant O_2 features are likely more important in the cross correlation than others so potentially the variation is due to chance occurrences of higher shot noise at these more critical wavelengths.

x) Please restate that the T>70 hours assumes phase=0.5 only. In reality, it would take a very long time to build up signal at this precise phase as Proxima b will move on the sky during one night due to its relatively short orbital period, and thus one would likely observer a wider phase range. Please briefly comment on how this smearing effect in the image would affect the results.

Response: We thank the referee for this suggestion and now restate this assumption (see section 3.2 paragraph 1). This smearing effect could potentially be corrected for in each frame if the orbital solution is well known by shifting each exposure to a common reference frame prior to stacking, it would also lead to some broadening of spectral features within individual exposures (depending on the exposure length) which would lead to the broadening of the planet feature in CCF. If the exposures include too wide a phase range then the broadening of spectral features could potentially be large enough that distinct spectral features a blurred out (having the same effect as decreasing the spectral resolution) meaning greater exposure times are needed.

xi) Please show the CC from the false positive test in Figure 4 as well for reference.

Response: We note the referee's request and understand a wish to see this CCF, however unfortunately we are not able to provide this figure as the false positive check was conducted as a visual inspection as part of the analysis. The resultant CCF was simply the autocorrelation of the telluric O_2 template centred at 0kms-1 with noise much like all the other CCFs shown.  

xii) Section 3.3.1 - please note why you chose a value of C_v = 0.016.

Response: We now note that this value is the same as that from the PSFs used in section 3.1 (see end of paragraph 1 section 3.3.1).

xiii) Please make the symbol “I” italic throughout for clarity.

Response: We have now amended this throughout the manuscript.

xiv) “500,000 hours” - is this a typo? 57 years is a long exposure time.

Response: Indeed this is a very long exposure time however this is deliberate as the simulations find the asymptotic limit where systematic errors in the subtraction of stellar light prevent planet detection and dominate over shot noise. We now include further explanation of this choice (see section 3.3.2, paragraph 1).

xv) “…Proxima b with sky separation of 25mas this…” - the angular separation of Proxima b is closer to 37 mas at maximum. Does the 25 mas represent a less than ideal case here? This is at odds with the rest of the simulation which assumes ideal conditions.

Response: indeed the angular separation is closer to 37 mas at maximum however we use 25 mas separation throughout, following Snellen et al. 2015 in order to ensure our results are comparable.

xvi) Please restate in Section 3.4 that your exposure time estimates for the ELT instruments are under under a set of idealised conditions e.g. phase=0.5.

Response: We now restate this assumption in both sections 3.4 and 3.5 for clarity.

xvii) Please specify which of your results are consistent with Snellen et al. 2015 at the end of Section 3.5. Some of your estimates are considerably larger than that paper concluded.

Response: We thank the referee for this comment and have amended the text to reflect the exact conclusions which are in agreement (see end of section 3.5).

xviii) Figure 6 caption - it would be helpful to restate what parameter “I” refers to here.

Response: We are grateful to the referee for this suggestion and now restate what I refers to in the caption of figure 6. 

xix) Figure 8 caption - please restate what detection means here i.e. grey, no atmosphere.

Response: Following the referees suggestion we restate that this is for the case of grey reflection in the caption of figure 8.

Observable Parameter Space

i) Figure 9 caption indicates this is for detection and characterization but please see major comment 1 above as to whether O2 is appropriate for non-Earth like planets.

Response: We have amended the caption of figure 9 to briefly reflect the alterations to the text (page 7 paragraph 2) made as a result of the referees earlier comment and are grateful to the referee for pointing out this source of confusion.

Conclusions
i) Please note if starlight subtraction at the 99.99% level is commensurate with current observational efforts.

Response: We now note the feasibility of this subtraction in the penultimate paragraph of section 5.

ii) Does SNR of the “raw data” refer to the signal-to-noise of the observed spectra, which will likely be dominated by the star, or just the signal-to-noise of the planet spectrum?

Response: Indeed this refers to the SNR of the planet spectrum and we have clarified this in the revised text (see section 5 paragraph 2).

==> responses2.txt <==
Comments to the Author
I would like to thank the authors for their in depth and thoughtful responses to my previous comments. Below I have made a few additional comments where I still have queries, but for the rest, please know that I found the answers very satisfactory and well reasoned.

My remaining comments arise because clarity is key in describing the strengths and limitations of these important simulations. I have marked that I would like to see the manuscript again so I can check this clarity. I will do this with urgency so not to further delay the publication of this manuscript. I can only apologise that this report has taken so long to reach you. It should not be taken in any way as commentary on the relevance and usefulness of this manuscript.

Main comments:

i) Now that I understand the simulations better, I believe the last sentence of the abstract and Figure 9 are at odds. If I understand Figure 9 correctly, habitable zone super-Earths (I assume Rp<1.5RE) are detectable around A stars out to ~1.5pc. However, the nearest A star, Sirius A, is ~2.5 pc away. Similarly, for the F stars, habitable zone super-Earths look detectable out to ~1.5 pc, but the nearest F star, Procyon A, is ~3.5 pc away. Further out, things only get harder to detect. Therefore, I conclude that, at least by the assumptions in these simulations, that the ELT won’t detect or characterize planets around any nearby A or F stars. Is that correct? If so, the last sentence of the abstract needs to be edited accordingly. Given that the assumptions in these simulations are key, e.g. that the stellar spectrum does not play a role, I recommend the last sentence could simply reflect that an investigation was conducted, rather than drawing any strong statements from the results.

Response: We thank the referee for this comment and have changed the end of the abstract such that A and F stars are not included here and any strong statements have been revised to reflect that they are merely suggestive. Indeed the referee makes an important point that even the closest A and F stars are too distant according to these calculations and we now include this in the discussion in the penultimate paragraph of section 4. We do not go so far as to say these are completely out of reach of ELT though given that we use an exposure time here of 50 hours which could likely be increased enough to be able to target these stars.

ii) I have reservations about not accounting for the change of the stellar spectrum with stellar type in the simulations. The star plays an important role in the success/failure of this technique, and ignoring it makes it difficult to justify any strong conclusions from the simulations in Section 4. Consequently, I ask that the assumption that the stellar spectrum is not accounted for is restated at several points in Section 4 and the conclusions, specifically:

a) in the caption of Figure 9. It is also helpful to give here again the seeing, exposure time, and SNR_det values.
b) in section 4 after the sentence “All the plots suggest that the CC method could open up areas of parameter space…”
c) in the conclusions after the sentence “The CC technique could also characterise O2 for exoplanets around stars of various spectral types.”

Response: We thank the referee for this suggestion and have now restated this assumption at the suggested points in the text, we have also amended the caption of figure 9 accordingly.


Other comments:

i) In the abstract ("We simulate applying the technique to the potentially habitable planet Proxima b…”), in the introduction (“We simulate observations of Proxima b and the O2 A-band spectral feature using the ELT…”), and in the caption of Figure 3 (“The detection of Proxima b using the reflected stellar light.”)  - I ask that these be edited to use the term “… a Proxima b-like planet…”. It should be clear from the start that these are not exact simulations of the system we know today. I see the value in using the same parameters as Snellen et al. 2015, but keep in mind this was done before Proxima b was detected and are thus not accurate for the real system. The paper title however is fine to be more general.

Response: We agree with the the referee and have made this changes in the suggested places and are grateful for this point.

ii) Your explanation about the dark band in Figure 3 was clear to me but I believe it would help the reader to have the equation used in the cross-correlation routine given at the beginning of Section 2.2, along with the exact name of the python function used. It looks like the equation is slightly different to what has been used in other high-resolution spectroscopy literature, hence why the base-level of the CCF is not around zero. If panel b of Figure 3 was shown in SNR_CC rather than just CC, I suspect the band would go away due to the normalisation by the variances. The updated text does sufficiently explain why the dark band exists though.

Response: We thank the referee for this suggestion and recognising the sufficiency of the new explanation. We agree the exact equation of the function could have further aided the reader though unfortunately the exact equation is not provided in the documentation, however we do now provide the exact function name to aid the reader.

iii) “Stellar lines are not included in the template used for CC as they could misleadingly boost the significance of an O2 detection.” - It's not clear to me how the stellar lines misleadingly boost the significance of the detection. The CC is sensitive to the ratio of the line depths in the models, so including the stellar spectrum and convolving it with the albedo function due to O2 in the model of the reflected light should be a more accurate representation of what is measured and thus a higher SNR_CC. I agree with the text in your response comment that excluding the stellar lines should give a slightly worse SNR_CC detection. However, spectral lines from the star itself will occur at a different RV and in principle should not affect the planet signal. I can see however that the star may cause some systematic effects that may coincidently overlay on the planet signal. However, this should be demonstrated (in this manuscript or cited from the literature) if the sentence I highlighted at the start is to be kept in the text as it is an important issue for how to properly model and detect reflected light signals. It would also be sufficient to simply highlight that the omission of the stellar spectrum may slightly underestimate the detection.

Response: We thank the referee for their further questions on this point and we hope the following explanation and changes to the text will provide clarity on this matter. Firstly we should clarify that the stellar lines to which we refer are those reflected by the planet, not those seen directly from the star itself which we assume have been subtracted off or indeed as the referee says would correlate at a different RV to the planet so . 

The planet reflects the stellar spectrum and hence stellar lines will be observed at the same RV as any lines imprinted by the planetary atmosphere's geometric albedo on the reflected stellar spectra. In searching for O2 or any other chemical species in the reflected stellar light we are simply looking to detect the imprint of the planetary atmosphere upon the stellar light. 

We agree with the referee that the CC is sensitive to the ratio of the line depths in the models. Hence there is a risk that by not convolving the chemical species spectral template with the stellar lines the CC signal is degraded by the template having different line depth ratios so at best the detection significance is underestimated and at worst the species is not detected at all.

However this must be weighed up against the risk that by convolving the chemical species spectral template with the stellar lines you introduce extra stellar lines to your template that may not have any chemical imprint upon them at all and hence such lines will correlate well with those stellar lines reflected by the planet irrespective of whether the chemical species is present. Effectively the risk is that these lines might correlate so well then what appears to be a detection of a chemical species in the planet is actually just a detection of the reflected starlight. 

Thus convolving the chemical spectral template with stellar lines will boost the signal in two ways 1) unhelpfully the extra stellar lines will now correlate with reflected stellar lines which could be misleading as this won't depend on whether the species is present or not 2) helpfully the line ratio depths of the chemical lines will be better matched between the template and data improving the correlation. 

Indeed it is likely that in a final analysis of real data one would CC with a model including everything to be the most accurate representation of what is present (all species and stellar lines) but is important (and safer) to first detect the various components of the planet spectrum in isolation to make a convincing detection. Another way to put it is to think if a discovery of O2 was made via CC techniques that saw a CC signal if stellar lines were convolved with the template but then went away if stellar lines were not included it would not be very convincing! Such a situation could be potentially resolved by comparing all possible theoretical models to find the best fit, however looking for species in isolation is a simple easy check in that if it is detected in isolation you know that the CC signal can only be from the presence of the species you're looking for since only those lines are present in the tested template and must have correlated well with the data.

We have attempted to clarify this further in the text to make the point clearer to the reader and thank the referee for the helpful discussion which has furthered our own understanding of the point. 

iv) Given my first Main comment, it would be useful to see a panel in Figure 9 for mid M-dwarfs e.g. M5V stars, which presumably should show super-Earths are detectable in the habitable zone given the results from the Proxima b-like simulations.

Response: We have now updated figure 9 to also include the mid-spectral types with the M5.5V case included to illustrate the Proxima b-like case, note that as the exposure time here is 50 hours (not 55 hours) it is right on the threshold of detectability. We have also amended the caption of figure 9 to discuss this and include a link to an animation of this plot.

v) “Removal of stellar light with this accuracy is possible (< 10^-4) using HRS alone, though it remains to be proven using HRS in combination with HCI where accurate subtraction of stellar speckles is more difficult.” - please give a citation for the statement about 10^-4 stellar light removal being possible. A citation to Hoeijmakers et al. 2018 on the stellar light subtraction when adding HCI (SINFONI beta Pic results) can also be used to assess the latter part of the statement, if they give a value for this.

Response: We thank the referee for spotting this omission and now cite Snellen 2015 which makes the assertion based upon the HRS studies of hot Jupiters which are spatially unresolved and have a typical contrast around 10^-4. Following similar logic and using the contrast curve (Fig 3.) in Hoejimaker et al. 2018 suggests they achieve a stellar light reduction between 10^-2 amnd 10^-3 as their 3 sigma limit n is 10^-2.4 below the stellar PSF at the planet position. We have now amended the text accordingly and are grateful to the referee for their comment.

